CRB-Optimal Arrays and Waveforms in Active Sensing: Role of Redundancy and Spatial Covariance of Array Geometry

This paper characterizes the performance limits of optimal array designs using orthogonal and coherent waveforms for both linear and planar arrays. For orthogonal waveforms, we show that the single-target Cram\'er-Rao Bound (CRB) depends on the sum of the so-called spatial variances of the transmit (Tx) and receive (Rx) arrays, or equivalently, the spatial variance of the sum co-array weighted by the multiplicities of the virtual sensors. This reveals that CRB-optimal geometries are inherently redundant, highlighting a fundamental trade-off between mean squared error (MSE) and identifiability in parameter estimation. Moreover, we derive optimal Tx-Rx sensor allocations given a total sensor budget and show that unequal allocation (favoring the Rx) is optimal even for nonredundant arrays, questioning conventional designs. We extend our results to planar arrays, providing a new general condition that the spatial covariances of the Tx and Rx arrays should satisfy for the optimal waveforms to direct power in the target direction. Additionally, we establish a connection between Diophantine equations and array geometries with equal CRB, along with a constructive method for designing such arrays. Our work provides new guidelines for and insights into optimal array and waveform design with relevance in emerging active sensing multiple-input multiple-output systems.

==> Data/ArrayC/D_Sigma.dat <==
D
0.000000e+00
1.000000e+00
5.000000e+00
6.000000e+00
8.000000e+00
1.000000e+01
1.300000e+01
1.500000e+01
1.600000e+01
1.700000e+01
1.800000e+01
2.000000e+01
2.100000e+01
2.200000e+01
2.300000e+01
2.500000e+01
2.800000e+01
3.000000e+01
3.200000e+01
3.300000e+01
3.700000e+01
3.800000e+01


==> Data/ArrayC/Dr.dat <==
D
0.000000e+00
1.000000e+00
8.000000e+00
1.000000e+01
1.700000e+01
1.800000e+01


==> Data/ArrayC/Dt.dat <==
D
0.000000e+00
5.000000e+00
1.500000e+01
2.000000e+01


==> Data/ArrayD/D_Sigma.dat <==
D
0.000000e+00
2.000000e+00
5.000000e+00
9.000000e+00
1.100000e+01
1.300000e+01
1.400000e+01
1.500000e+01
1.600000e+01
1.800000e+01
2.200000e+01
2.400000e+01
2.500000e+01
2.600000e+01
2.700000e+01
2.900000e+01
3.100000e+01
3.500000e+01
3.800000e+01
4.000000e+01


==> Data/ArrayD/Dr.dat <==
D
0.000000e+00
2.000000e+00
5.000000e+00
1.300000e+01
1.600000e+01
1.800000e+01


==> Data/ArrayD/Dt.dat <==
D
0.000000e+00
9.000000e+00
1.300000e+01
2.200000e+01


==> Data/ClusteredSpecialCase_v2/D_Sigma.dat <==
D
0.000000e+00
1.000000e+00
2.000000e+00
3.000000e+00
4.000000e+00
5.000000e+00
6.000000e+00
7.000000e+00
8.000000e+00
9.000000e+00
1.000000e+01
1.100000e+01
1.200000e+01
1.300000e+01
1.400000e+01
1.500000e+01
1.600000e+01
1.700000e+01
1.800000e+01
1.900000e+01
2.000000e+01
2.100000e+01
2.200000e+01
2.300000e+01
2.400000e+01
2.500000e+01
2.600000e+01
2.700000e+01
2.800000e+01
2.900000e+01
3.000000e+01
3.100000e+01
3.200000e+01
3.300000e+01
3.400000e+01
3.500000e+01


==> Data/ClusteredSpecialCase_v2/Dr.dat <==
D
0.000000e+00
1.000000e+00
2.000000e+00
1.800000e+01
1.900000e+01
2.000000e+01


==> Data/ClusteredSpecialCase_v2/Dt.dat <==
D
0.000000e+00
3.000000e+00
6.000000e+00
9.000000e+00
1.200000e+01
1.500000e+01


==> Data/ClusteredTxRx/D_Sigma.dat <==
D
0.000000e+00
1.000000e+00
2.000000e+00
3.000000e+00
4.000000e+00
2.800000e+01
2.900000e+01
3.000000e+01
3.100000e+01
3.200000e+01
5.600000e+01
5.700000e+01
5.800000e+01
5.900000e+01
6.000000e+01


==> Data/ClusteredTxRx/Dr.dat <==
D
0.000000e+00
1.000000e+00
2.000000e+00
2.800000e+01
2.900000e+01
3.000000e+01


==> Data/ClusteredTxRx/Dt.dat <==
D
0.000000e+00
1.000000e+00
2.000000e+00
2.800000e+01
2.900000e+01
3.000000e+01


==> Data/NestedNtx6Nrx6/D_Sigma.dat <==
D
0.000000e+00
1.000000e+00
2.000000e+00
3.000000e+00
4.000000e+00
5.000000e+00
6.000000e+00
7.000000e+00
8.000000e+00
9.000000e+00
1.000000e+01
1.100000e+01
1.200000e+01
1.300000e+01
1.400000e+01
1.500000e+01
1.600000e+01
1.700000e+01
1.800000e+01
1.900000e+01
2.000000e+01
2.100000e+01
2.200000e+01
2.300000e+01
2.400000e+01
2.500000e+01
2.600000e+01
2.700000e+01
2.800000e+01
2.900000e+01
3.000000e+01
3.100000e+01
3.200000e+01
3.300000e+01
3.400000e+01
3.500000e+01


==> Data/NestedNtx6Nrx6/Dr.dat <==
D
0.000000e+00
6.000000e+00
1.200000e+01
1.800000e+01
2.400000e+01
3.000000e+01


==> Data/NestedNtx6Nrx6/Dt.dat <==
D
0.000000e+00
1.000000e+00
2.000000e+00
3.000000e+00
4.000000e+00
5.000000e+00


==> Data/OptPlanarArrayCohWavN10/Dr.dat <==
x	y
0.000000e+00	0.000000e+00
2.000000e+00	0.000000e+00
3.000000e+00	0.000000e+00
0.000000e+00	1.000000e+00
3.000000e+00	1.000000e+00
0.000000e+00	2.000000e+00
0.000000e+00	3.000000e+00
1.000000e+00	3.000000e+00
2.000000e+00	3.000000e+00
3.000000e+00	3.000000e+00


==> Data/OptPlanarArrayCohWavN12/Dr.dat <==
x	y
0.000000e+00	0.000000e+00
1.000000e+00	0.000000e+00
2.000000e+00	0.000000e+00
3.000000e+00	0.000000e+00
0.000000e+00	1.000000e+00
3.000000e+00	1.000000e+00
0.000000e+00	2.000000e+00
3.000000e+00	2.000000e+00
0.000000e+00	3.000000e+00
1.000000e+00	3.000000e+00
2.000000e+00	3.000000e+00
3.000000e+00	3.000000e+00


==> Data/OptPlanarArrayCohWavN6/Dr.dat <==
x	y
0.000000e+00	0.000000e+00
3.000000e+00	0.000000e+00
3.000000e+00	1.000000e+00
0.000000e+00	3.000000e+00
1.000000e+00	3.000000e+00
3.000000e+00	3.000000e+00


==> Data/OptPlanarArrayCohWavN8/Dr.dat <==
x	y
0.000000e+00	0.000000e+00
2.000000e+00	0.000000e+00
3.000000e+00	0.000000e+00
0.000000e+00	1.000000e+00
3.000000e+00	2.000000e+00
0.000000e+00	3.000000e+00
1.000000e+00	3.000000e+00
3.000000e+00	3.000000e+00


==> Data/OptPlanarArrayOrthWavN6/D_Sigma.dat <==
x	y
0.000000e+00	0.000000e+00
0.000000e+00	2.000000e+00
0.000000e+00	3.000000e+00
0.000000e+00	5.000000e+00
0.000000e+00	6.000000e+00
1.000000e+00	0.000000e+00
1.000000e+00	2.000000e+00
1.000000e+00	3.000000e+00
2.000000e+00	3.000000e+00
2.000000e+00	5.000000e+00
2.000000e+00	6.000000e+00
3.000000e+00	0.000000e+00
3.000000e+00	1.000000e+00
3.000000e+00	2.000000e+00
3.000000e+00	3.000000e+00
3.000000e+00	4.000000e+00
3.000000e+00	5.000000e+00
3.000000e+00	6.000000e+00
4.000000e+00	0.000000e+00
4.000000e+00	1.000000e+00
4.000000e+00	3.000000e+00
5.000000e+00	3.000000e+00
5.000000e+00	4.000000e+00
5.000000e+00	6.000000e+00
6.000000e+00	0.000000e+00
6.000000e+00	1.000000e+00
6.000000e+00	3.000000e+00
6.000000e+00	4.000000e+00
6.000000e+00	6.000000e+00


==> Data/OptPlanarArrayOrthWavN6/Dr.dat <==
x	y
0.000000e+00	0.000000e+00
3.000000e+00	0.000000e+00
3.000000e+00	1.000000e+00
0.000000e+00	2.000000e+00
0.000000e+00	3.000000e+00
3.000000e+00	3.000000e+00


==> Data/OptPlanarArrayOrthWavN6/Dt.dat <==
x	y
0.000000e+00	0.000000e+00
1.000000e+00	0.000000e+00
3.000000e+00	0.000000e+00
0.000000e+00	3.000000e+00
2.000000e+00	3.000000e+00
3.000000e+00	3.000000e+00


==> Data/OptPlanarArrayOrthWavN8/D_Sigma1.dat <==
x	y
0.000000e+00	0.000000e+00
0.000000e+00	1.000000e+00
0.000000e+00	2.000000e+00
0.000000e+00	3.000000e+00
0.000000e+00	4.000000e+00
0.000000e+00	5.000000e+00
0.000000e+00	6.000000e+00
1.000000e+00	0.000000e+00
1.000000e+00	1.000000e+00
1.000000e+00	2.000000e+00
1.000000e+00	3.000000e+00
1.000000e+00	4.000000e+00
1.000000e+00	5.000000e+00
1.000000e+00	6.000000e+00
2.000000e+00	0.000000e+00
2.000000e+00	1.000000e+00
2.000000e+00	2.000000e+00
2.000000e+00	3.000000e+00
2.000000e+00	4.000000e+00
2.000000e+00	5.000000e+00
2.000000e+00	6.000000e+00
3.000000e+00	0.000000e+00
3.000000e+00	1.000000e+00
3.000000e+00	2.000000e+00
3.000000e+00	3.000000e+00
3.000000e+00	4.000000e+00
3.000000e+00	5.000000e+00
3.000000e+00	6.000000e+00
4.000000e+00	0.000000e+00
4.000000e+00	1.000000e+00
4.000000e+00	2.000000e+00
4.000000e+00	3.000000e+00
4.000000e+00	4.000000e+00
4.000000e+00	5.000000e+00
4.000000e+00	6.000000e+00
5.000000e+00	0.000000e+00
5.000000e+00	1.000000e+00
5.000000e+00	2.000000e+00
5.000000e+00	3.000000e+00
5.000000e+00	4.000000e+00
5.000000e+00	5.000000e+00
5.000000e+00	6.000000e+00
6.000000e+00	0.000000e+00
6.000000e+00	1.000000e+00
6.000000e+00	2.000000e+00
6.000000e+00	3.000000e+00
6.000000e+00	4.000000e+00
6.000000e+00	5.000000e+00
6.000000e+00	6.000000e+00


==> Data/OptPlanarArrayOrthWavN8/D_Sigma2.dat <==
x	y
0.000000e+00	0.000000e+00
0.000000e+00	1.000000e+00
0.000000e+00	2.000000e+00
0.000000e+00	3.000000e+00
0.000000e+00	4.000000e+00
0.000000e+00	5.000000e+00
0.000000e+00	6.000000e+00
1.000000e+00	0.000000e+00
1.000000e+00	2.000000e+00
1.000000e+00	3.000000e+00
1.000000e+00	4.000000e+00
1.000000e+00	6.000000e+00
2.000000e+00	0.000000e+00
2.000000e+00	1.000000e+00
2.000000e+00	3.000000e+00
2.000000e+00	5.000000e+00
2.000000e+00	6.000000e+00
3.000000e+00	0.000000e+00
3.000000e+00	1.000000e+00
3.000000e+00	2.000000e+00
3.000000e+00	3.000000e+00
3.000000e+00	4.000000e+00
3.000000e+00	5.000000e+00
3.000000e+00	6.000000e+00
4.000000e+00	0.000000e+00
4.000000e+00	1.000000e+00
4.000000e+00	3.000000e+00
4.000000e+00	5.000000e+00
4.000000e+00	6.000000e+00
5.000000e+00	0.000000e+00
5.000000e+00	2.000000e+00
5.000000e+00	3.000000e+00
5.000000e+00	4.000000e+00
5.000000e+00	6.000000e+00
6.000000e+00	0.000000e+00
6.000000e+00	1.000000e+00
6.000000e+00	2.000000e+00
6.000000e+00	3.000000e+00
6.000000e+00	4.000000e+00
6.000000e+00	5.000000e+00
6.000000e+00	6.000000e+00


==> Data/OptPlanarArrayOrthWavN8/D_Sigma3.dat <==
x	y
0.000000e+00	0.000000e+00
0.000000e+00	2.000000e+00
0.000000e+00	3.000000e+00
0.000000e+00	4.000000e+00
0.000000e+00	5.000000e+00
0.000000e+00	6.000000e+00
1.000000e+00	0.000000e+00
1.000000e+00	2.000000e+00
1.000000e+00	3.000000e+00
2.000000e+00	0.000000e+00
2.000000e+00	3.000000e+00
2.000000e+00	5.000000e+00
2.000000e+00	6.000000e+00
3.000000e+00	0.000000e+00
3.000000e+00	1.000000e+00
3.000000e+00	2.000000e+00
3.000000e+00	3.000000e+00
3.000000e+00	4.000000e+00
3.000000e+00	5.000000e+00
3.000000e+00	6.000000e+00
4.000000e+00	0.000000e+00
4.000000e+00	1.000000e+00
4.000000e+00	3.000000e+00
4.000000e+00	6.000000e+00
5.000000e+00	3.000000e+00
5.000000e+00	4.000000e+00
5.000000e+00	6.000000e+00
6.000000e+00	0.000000e+00
6.000000e+00	1.000000e+00
6.000000e+00	2.000000e+00
6.000000e+00	3.000000e+00
6.000000e+00	4.000000e+00
6.000000e+00	6.000000e+00


==> Data/OptPlanarArrayOrthWavN8/Dr1.dat <==
x	y
0.000000e+00	0.000000e+00
1.000000e+00	0.000000e+00
2.000000e+00	0.000000e+00
3.000000e+00	0.000000e+00
0.000000e+00	3.000000e+00
1.000000e+00	3.000000e+00
2.000000e+00	3.000000e+00
3.000000e+00	3.000000e+00


==> Data/OptPlanarArrayOrthWavN8/Dr2.dat <==
x	y
0.000000e+00	0.000000e+00
1.000000e+00	0.000000e+00
3.000000e+00	0.000000e+00
0.000000e+00	1.000000e+00
3.000000e+00	2.000000e+00
0.000000e+00	3.000000e+00
2.000000e+00	3.000000e+00
3.000000e+00	3.000000e+00


==> Data/OptPlanarArrayOrthWavN8/Dr3.dat <==
x	y
0.000000e+00	0.000000e+00
1.000000e+00	0.000000e+00
3.000000e+00	0.000000e+00
3.000000e+00	1.000000e+00
0.000000e+00	2.000000e+00
0.000000e+00	3.000000e+00
2.000000e+00	3.000000e+00
3.000000e+00	3.000000e+00


==> Data/OptPlanarArrayOrthWavN8/Dt1.dat <==
x	y
0.000000e+00	0.000000e+00
3.000000e+00	0.000000e+00
0.000000e+00	1.000000e+00
3.000000e+00	1.000000e+00
0.000000e+00	2.000000e+00
3.000000e+00	2.000000e+00
0.000000e+00	3.000000e+00
3.000000e+00	3.000000e+00


==> Data/OptPlanarArrayOrthWavN8/Dt2.dat <==
x	y
0.000000e+00	0.000000e+00
2.000000e+00	0.000000e+00
3.000000e+00	0.000000e+00
3.000000e+00	1.000000e+00
0.000000e+00	2.000000e+00
0.000000e+00	3.000000e+00
1.000000e+00	3.000000e+00
3.000000e+00	3.000000e+00


==> Data/OptPlanarArrayOrthWavN8/Dt3.dat <==
x	y
0.000000e+00	0.000000e+00
1.000000e+00	0.000000e+00
3.000000e+00	0.000000e+00
3.000000e+00	1.000000e+00
0.000000e+00	2.000000e+00
0.000000e+00	3.000000e+00
2.000000e+00	3.000000e+00
3.000000e+00	3.000000e+00


==> Data/PlanarEqualSoS_TxRx/Dr1.dat <==
x	y
3.900000e+01	0.000000e+00
5.200000e+01	1.300000e+01
1.300000e+01	2.600000e+01
0.000000e+00	1.300000e+01


==> Data/PlanarEqualSoS_TxRx/Dr2.dat <==
x	y
4.100000e+01	1.700000e+01
4.400000e+01	0.000000e+00
3.000000e+00	7.000000e+00
0.000000e+00	2.400000e+01


==> Data/PlanarEqualSoS_TxRx/Dr21.dat <==
x	y
3.900000e+01	1.300000e+01
5.200000e+01	2.600000e+01
1.300000e+01	1.300000e+01
0.000000e+00	0.000000e+00


==> Data/PlanarEqualSoS_TxRx/Dr22.dat <==
x	y
4.100000e+01	2.400000e+01
4.400000e+01	1.700000e+01
3.000000e+00	0.000000e+00
0.000000e+00	7.000000e+00


==> Data/PlanarEqualSoS_TxRx/Dt1.dat <==
x	y
5.000000e+00	0.000000e+00
1.000000e+01	5.000000e+00
5.000000e+00	2.000000e+01
0.000000e+00	1.500000e+01


==> Data/PlanarEqualSoS_TxRx/Dt2.dat <==
x	y
8.000000e+00	1.300000e+01
7.000000e+00	0.000000e+00
0.000000e+00	9.000000e+00
1.000000e+00	2.200000e+01


==> Data/PlanarEqualTxSoS/D_Sigma1.dat <==
x	y
0.000000e+00	0.000000e+00
0.000000e+00	1.000000e+00
0.000000e+00	2.000000e+00
0.000000e+00	6.000000e+00
0.000000e+00	7.000000e+00
0.000000e+00	8.000000e+00
0.000000e+00	9.000000e+00
0.000000e+00	1.300000e+01
0.000000e+00	1.400000e+01
0.000000e+00	1.500000e+01
0.000000e+00	1.600000e+01
1.000000e+00	0.000000e+00
1.000000e+00	1.000000e+00
1.000000e+00	2.000000e+00
1.000000e+00	6.000000e+00
1.000000e+00	7.000000e+00
1.000000e+00	8.000000e+00
1.000000e+00	9.000000e+00
1.000000e+00	1.300000e+01
1.000000e+00	1.400000e+01
1.000000e+00	1.500000e+01
1.000000e+00	1.600000e+01
2.000000e+00	0.000000e+00
2.000000e+00	1.000000e+00
2.000000e+00	2.000000e+00
2.000000e+00	6.000000e+00
2.000000e+00	7.000000e+00
2.000000e+00	8.000000e+00
2.000000e+00	9.000000e+00
2.000000e+00	1.300000e+01
2.000000e+00	1.400000e+01
2.000000e+00	1.500000e+01
2.000000e+00	1.600000e+01
3.000000e+00	0.000000e+00
3.000000e+00	1.000000e+00
3.000000e+00	2.000000e+00
3.000000e+00	6.000000e+00
3.000000e+00	7.000000e+00
3.000000e+00	8.000000e+00
3.000000e+00	9.000000e+00
3.000000e+00	1.300000e+01
3.000000e+00	1.400000e+01
3.000000e+00	1.500000e+01
3.000000e+00	1.600000e+01
6.000000e+00	0.000000e+00
6.000000e+00	1.000000e+00
6.000000e+00	2.000000e+00
6.000000e+00	6.000000e+00
6.000000e+00	7.000000e+00
6.000000e+00	8.000000e+00
6.000000e+00	9.000000e+00
6.000000e+00	1.300000e+01
6.000000e+00	1.400000e+01
6.000000e+00	1.500000e+01
6.000000e+00	1.600000e+01
7.000000e+00	0.000000e+00
7.000000e+00	1.000000e+00
7.000000e+00	2.000000e+00
7.000000e+00	6.000000e+00
7.000000e+00	7.000000e+00
7.000000e+00	8.000000e+00
7.000000e+00	9.000000e+00
7.000000e+00	1.300000e+01
7.000000e+00	1.400000e+01
7.000000e+00	1.500000e+01
7.000000e+00	1.600000e+01
8.000000e+00	0.000000e+00
8.000000e+00	1.000000e+00
8.000000e+00	2.000000e+00
8.000000e+00	6.000000e+00
8.000000e+00	7.000000e+00
8.000000e+00	8.000000e+00
8.000000e+00	9.000000e+00
8.000000e+00	1.300000e+01
8.000000e+00	1.400000e+01
8.000000e+00	1.500000e+01
8.000000e+00	1.600000e+01
9.000000e+00	0.000000e+00
9.000000e+00	1.000000e+00
9.000000e+00	2.000000e+00
9.000000e+00	6.000000e+00
9.000000e+00	7.000000e+00
9.000000e+00	8.000000e+00
9.000000e+00	9.000000e+00
9.000000e+00	1.300000e+01
9.000000e+00	1.400000e+01
9.000000e+00	1.500000e+01
9.000000e+00	1.600000e+01
1.000000e+01	0.000000e+00
1.000000e+01	1.000000e+00
1.000000e+01	2.000000e+00
1.000000e+01	6.000000e+00
1.000000e+01	7.000000e+00
1.000000e+01	8.000000e+00
1.000000e+01	9.000000e+00
1.000000e+01	1.300000e+01
1.000000e+01	1.400000e+01
1.000000e+01	1.500000e+01
1.000000e+01	1.600000e+01
1.300000e+01	0.000000e+00
1.300000e+01	1.000000e+00
1.300000e+01	2.000000e+00
1.300000e+01	6.000000e+00
1.300000e+01	7.000000e+00
1.300000e+01	8.000000e+00
1.300000e+01	9.000000e+00
1.300000e+01	1.300000e+01
1.300000e+01	1.400000e+01
1.300000e+01	1.500000e+01
1.300000e+01	1.600000e+01
1.400000e+01	0.000000e+00
1.400000e+01	1.000000e+00
1.400000e+01	2.000000e+00
1.400000e+01	6.000000e+00
1.400000e+01	7.000000e+00
1.400000e+01	8.000000e+00
1.400000e+01	9.000000e+00
1.400000e+01	1.300000e+01
1.400000e+01	1.400000e+01
1.400000e+01	1.500000e+01
1.400000e+01	1.600000e+01
1.500000e+01	0.000000e+00
1.500000e+01	1.000000e+00
1.500000e+01	2.000000e+00
1.500000e+01	6.000000e+00
1.500000e+01	7.000000e+00
1.500000e+01	8.000000e+00
1.500000e+01	9.000000e+00
1.500000e+01	1.300000e+01
1.500000e+01	1.400000e+01
1.500000e+01	1.500000e+01
1.500000e+01	1.600000e+01


==> Data/PlanarEqualTxSoS/D_Sigma2.dat <==
x	y
0.000000e+00	0.000000e+00
0.000000e+00	1.000000e+00
0.000000e+00	2.000000e+00
0.000000e+00	3.000000e+00
0.000000e+00	4.000000e+00
0.000000e+00	5.000000e+00
0.000000e+00	7.000000e+00
0.000000e+00	8.000000e+00
0.000000e+00	9.000000e+00
0.000000e+00	1.000000e+01
0.000000e+00	1.100000e+01
0.000000e+00	1.200000e+01
0.000000e+00	1.600000e+01
0.000000e+00	1.700000e+01
1.000000e+00	0.000000e+00
1.000000e+00	1.000000e+00
1.000000e+00	2.000000e+00
1.000000e+00	3.000000e+00
1.000000e+00	4.000000e+00
1.000000e+00	5.000000e+00
1.000000e+00	7.000000e+00
1.000000e+00	8.000000e+00
1.000000e+00	9.000000e+00
1.000000e+00	1.000000e+01
1.000000e+00	1.100000e+01
1.000000e+00	1.200000e+01
1.000000e+00	1.600000e+01
1.000000e+00	1.700000e+01
3.000000e+00	0.000000e+00
3.000000e+00	1.000000e+00
3.000000e+00	2.000000e+00
3.000000e+00	3.000000e+00
3.000000e+00	4.000000e+00
3.000000e+00	5.000000e+00
3.000000e+00	7.000000e+00
3.000000e+00	8.000000e+00
3.000000e+00	9.000000e+00
3.000000e+00	1.000000e+01
3.000000e+00	1.100000e+01
3.000000e+00	1.200000e+01
3.000000e+00	1.600000e+01
3.000000e+00	1.700000e+01
4.000000e+00	0.000000e+00
4.000000e+00	1.000000e+00
4.000000e+00	2.000000e+00
4.000000e+00	3.000000e+00
4.000000e+00	4.000000e+00
4.000000e+00	5.000000e+00
4.000000e+00	7.000000e+00
4.000000e+00	8.000000e+00
4.000000e+00	9.000000e+00
4.000000e+00	1.000000e+01
4.000000e+00	1.100000e+01
4.000000e+00	1.200000e+01
4.000000e+00	1.600000e+01
4.000000e+00	1.700000e+01
5.000000e+00	0.000000e+00
5.000000e+00	1.000000e+00
5.000000e+00	2.000000e+00
5.000000e+00	3.000000e+00
5.000000e+00	4.000000e+00
5.000000e+00	5.000000e+00
5.000000e+00	7.000000e+00
5.000000e+00	8.000000e+00
5.000000e+00	9.000000e+00
5.000000e+00	1.000000e+01
5.000000e+00	1.100000e+01
5.000000e+00	1.200000e+01
5.000000e+00	1.600000e+01
5.000000e+00	1.700000e+01
7.000000e+00	0.000000e+00
7.000000e+00	1.000000e+00
7.000000e+00	2.000000e+00
7.000000e+00	3.000000e+00
7.000000e+00	4.000000e+00
7.000000e+00	5.000000e+00
7.000000e+00	7.000000e+00
7.000000e+00	8.000000e+00
7.000000e+00	9.000000e+00
7.000000e+00	1.000000e+01
7.000000e+00	1.100000e+01
7.000000e+00	1.200000e+01
7.000000e+00	1.600000e+01
7.000000e+00	1.700000e+01
8.000000e+00	0.000000e+00
8.000000e+00	1.000000e+00
8.000000e+00	2.000000e+00
8.000000e+00	3.000000e+00
8.000000e+00	4.000000e+00
8.000000e+00	5.000000e+00
8.000000e+00	7.000000e+00
8.000000e+00	8.000000e+00
8.000000e+00	9.000000e+00
8.000000e+00	1.000000e+01
8.000000e+00	1.100000e+01
8.000000e+00	1.200000e+01
8.000000e+00	1.600000e+01
8.000000e+00	1.700000e+01
9.000000e+00	0.000000e+00
9.000000e+00	1.000000e+00
9.000000e+00	2.000000e+00
9.000000e+00	3.000000e+00
9.000000e+00	4.000000e+00
9.000000e+00	5.000000e+00
9.000000e+00	7.000000e+00
9.000000e+00	8.000000e+00
9.000000e+00	9.000000e+00
9.000000e+00	1.000000e+01
9.000000e+00	1.100000e+01
9.000000e+00	1.200000e+01
9.000000e+00	1.600000e+01
9.000000e+00	1.700000e+01
1.000000e+01	0.000000e+00
1.000000e+01	1.000000e+00
1.000000e+01	2.000000e+00
1.000000e+01	3.000000e+00
1.000000e+01	4.000000e+00
1.000000e+01	5.000000e+00
1.000000e+01	7.000000e+00
1.000000e+01	8.000000e+00
1.000000e+01	9.000000e+00
1.000000e+01	1.000000e+01
1.000000e+01	1.100000e+01
1.000000e+01	1.200000e+01
1.000000e+01	1.600000e+01
1.000000e+01	1.700000e+01
1.100000e+01	0.000000e+00
1.100000e+01	1.000000e+00
1.100000e+01	2.000000e+00
1.100000e+01	3.000000e+00
1.100000e+01	4.000000e+00
1.100000e+01	5.000000e+00
1.100000e+01	7.000000e+00
1.100000e+01	8.000000e+00
1.100000e+01	9.000000e+00
1.100000e+01	1.000000e+01
1.100000e+01	1.100000e+01
1.100000e+01	1.200000e+01
1.100000e+01	1.600000e+01
1.100000e+01	1.700000e+01
1.200000e+01	0.000000e+00
1.200000e+01	1.000000e+00
1.200000e+01	2.000000e+00
1.200000e+01	3.000000e+00
1.200000e+01	4.000000e+00
1.200000e+01	5.000000e+00
1.200000e+01	7.000000e+00
1.200000e+01	8.000000e+00
1.200000e+01	9.000000e+00
1.200000e+01	1.000000e+01
1.200000e+01	1.100000e+01
1.200000e+01	1.200000e+01
1.200000e+01	1.600000e+01
1.200000e+01	1.700000e+01
1.500000e+01	0.000000e+00
1.500000e+01	1.000000e+00
1.500000e+01	2.000000e+00
1.500000e+01	3.000000e+00
1.500000e+01	4.000000e+00
1.500000e+01	5.000000e+00
1.500000e+01	7.000000e+00
1.500000e+01	8.000000e+00
1.500000e+01	9.000000e+00
1.500000e+01	1.000000e+01
1.500000e+01	1.100000e+01
1.500000e+01	1.200000e+01
1.500000e+01	1.600000e+01
1.500000e+01	1.700000e+01
1.600000e+01	0.000000e+00
1.600000e+01	1.000000e+00
1.600000e+01	2.000000e+00
1.600000e+01	3.000000e+00
1.600000e+01	4.000000e+00
1.600000e+01	5.000000e+00
1.600000e+01	7.000000e+00
1.600000e+01	8.000000e+00
1.600000e+01	9.000000e+00
1.600000e+01	1.000000e+01
1.600000e+01	1.100000e+01
1.600000e+01	1.200000e+01
1.600000e+01	1.600000e+01
1.600000e+01	1.700000e+01


==> Data/PlanarEqualTxSoS/Dr.dat <==
x	y
0.000000e+00	0.000000e+00
1.000000e+00	0.000000e+00
0.000000e+00	1.000000e+00
1.000000e+00	1.000000e+00
7.000000e+00	7.000000e+00
8.000000e+00	7.000000e+00
7.000000e+00	8.000000e+00
8.000000e+00	8.000000e+00
7.000000e+00	0.000000e+00
8.000000e+00	0.000000e+00
7.000000e+00	1.000000e+00
8.000000e+00	1.000000e+00
0.000000e+00	7.000000e+00
1.000000e+00	7.000000e+00
0.000000e+00	8.000000e+00
1.000000e+00	8.000000e+00


==> Data/PlanarEqualTxSoS/Dt1.dat <==
x	y
0.000000e+00	0.000000e+00
0.000000e+00	1.000000e+00
0.000000e+00	6.000000e+00
0.000000e+00	8.000000e+00
2.000000e+00	0.000000e+00
2.000000e+00	1.000000e+00
2.000000e+00	6.000000e+00
2.000000e+00	8.000000e+00
6.000000e+00	0.000000e+00
6.000000e+00	1.000000e+00
6.000000e+00	6.000000e+00
6.000000e+00	8.000000e+00
7.000000e+00	0.000000e+00
7.000000e+00	1.000000e+00
7.000000e+00	6.000000e+00
7.000000e+00	8.000000e+00


==> Data/PlanarEqualTxSoS/Dt2.dat <==
x	y
0.000000e+00	0.000000e+00
0.000000e+00	2.000000e+00
0.000000e+00	4.000000e+00
0.000000e+00	9.000000e+00
3.000000e+00	0.000000e+00
3.000000e+00	2.000000e+00
3.000000e+00	4.000000e+00
3.000000e+00	9.000000e+00
4.000000e+00	0.000000e+00
4.000000e+00	2.000000e+00
4.000000e+00	4.000000e+00
4.000000e+00	9.000000e+00
8.000000e+00	0.000000e+00
8.000000e+00	2.000000e+00
8.000000e+00	4.000000e+00
8.000000e+00	9.000000e+00

